Subdivision Directional Fields

We present a novel linear subdivision scheme for face-based tangent directional fields on triangle meshes. Our subdivision scheme is based on a novel coordinate-free representation of directional fields as halfedge-based scalar quantities, bridging the finite-element representation with discrete exterior calculus. By commuting with differential operators, our subdivision is structure-preserving: it reproduces curl-free fields precisely, and reproduces divergence-free fields in the weak sense. Moreover, our subdivision scheme directly extends to directional fields with several vectors per face by working on the branched covering space. Finally, we demonstrate how our scheme can be applied to directional-field design, advection, and robust earth mover's distance computation, for efficient and robust computation.

==> figures/basis-functions/regular-basis.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regular-basis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{614.38007986bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.51033089)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{regular-basis.pdf}}%
    \put(0.29927906,1.4502093){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$l=0$\end{tabular}}}}%
    \put(0.29927906,0.67152472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$l=4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{regular-basis.pdf}}%
    \put(0.90556545,0.60091524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2.7\end{tabular}}}}%
    \put(0.91871887,0.00078844){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.51359248,0.67194387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\times 10^{-7}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/spectral/horse-Co-Laplacian-eigenval-differences.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'horse-Co-Laplacian-eigenval-differences.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{440.81712124bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74476328)%
    \put(0.95510468,0.58914511){\makebox(0,0)[lb]{\smash{SEM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{horse-Co-Laplacian-eigenval-differences.pdf}}%
    \put(0.95510468,0.53776012){\makebox(0,0)[lb]{\smash{FEM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{horse-Co-Laplacian-eigenval-differences.pdf}}%
    \put(0.38424799,0.00449804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Eigenvalue number}}}%
    \put(0.01665231,0.19198998){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Fractional difference with fine level}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{horse-Co-Laplacian-eigenval-differences.pdf}}%
    \put(0.08932434,0.03759136){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.18142602,0.03759136){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.27262032,0.03759136){\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.37107385,0.03759136){\makebox(0,0)[lb]{\smash{150}}}%
    \put(0.46952737,0.03759136){\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.5679809,0.03759136){\makebox(0,0)[lb]{\smash{250}}}%
    \put(0.66643442,0.03759136){\makebox(0,0)[lb]{\smash{300}}}%
    \put(0.76488794,0.03759136){\makebox(0,0)[lb]{\smash{350}}}%
    \put(0.86334147,0.03759136){\makebox(0,0)[lb]{\smash{400}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{horse-Co-Laplacian-eigenval-differences.pdf}}%
    \put(0.07238615,0.06269619){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.03971955,0.16644298){\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0.05242323,0.27018958){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.03971955,0.37393636){\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0.05242323,0.47768315){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.03971955,0.58142976){\makebox(0,0)[lb]{\smash{0.25}}}%
    \put(0.05242323,0.68517655){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{horse-Co-Laplacian-eigenval-differences.pdf}}%
  \end{picture}%
\endgroup%


==> figures/spectral/horse-Laplacian-eigenval-differences.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'horse-Laplacian-eigenval-differences.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{440.81712124bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74476328)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{horse-Laplacian-eigenval-differences.pdf}}%
    \put(0.08941555,0.03683015){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.18151723,0.03683015){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.27271151,0.03683015){\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.37116504,0.03683015){\makebox(0,0)[lb]{\smash{150}}}%
    \put(0.46961857,0.03683015){\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.56807209,0.03683015){\makebox(0,0)[lb]{\smash{250}}}%
    \put(0.66652562,0.03683015){\makebox(0,0)[lb]{\smash{300}}}%
    \put(0.76497914,0.03683015){\makebox(0,0)[lb]{\smash{350}}}%
    \put(0.86343267,0.03683015){\makebox(0,0)[lb]{\smash{400}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{horse-Laplacian-eigenval-differences.pdf}}%
    \put(0.07247737,0.06193499){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.03981076,0.13109945){\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0.05251444,0.20026391){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.03981076,0.26942838){\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0.05251444,0.33859284){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.03981076,0.40775749){\makebox(0,0)[lb]{\smash{0.25}}}%
    \put(0.05251444,0.47692195){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.03981076,0.54608642){\makebox(0,0)[lb]{\smash{0.35}}}%
    \put(0.05251444,0.61525088){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.03981076,0.68441534){\makebox(0,0)[lb]{\smash{0.45}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{horse-Laplacian-eigenval-differences.pdf}}%
    \put(0.95510468,0.58914511){\makebox(0,0)[lb]{\smash{SEM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{horse-Laplacian-eigenval-differences.pdf}}%
    \put(0.95510468,0.53776012){\makebox(0,0)[lb]{\smash{FEM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{horse-Laplacian-eigenval-differences.pdf}}%
    \put(0.38424799,0.00449804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Eigenvalue number}}}%
    \put(0.01665231,0.19198998){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Fractional difference with fine level}}}}%
  \end{picture}%
\endgroup%


==> figures/spectral/spectral-horse-CL.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spectral-horse-CL.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1995.88677979bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43934397)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.08229388,0.42199384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=2$\end{tabular}}}}%
    \put(0.56328309,0.42199384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=5$\end{tabular}}}}%
    \put(0.32278848,0.42199384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=3$\end{tabular}}}}%
    \put(0.80377769,0.42199384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=8$\end{tabular}}}}%
    \put(0.04086713,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.16038967,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0.27814083,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.39766337,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0.52829814,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.64782069,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0.7677191,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.88724164,0.19116196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spectral-horse-CL.pdf}}%
    \put(0.98896351,0.20833481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.98896351,0.09046989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spectral-horse-CL.pdf}}%
    \put(0.94,0.24124796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\times 10^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spectral-horse-CL.pdf}}%
  \end{picture}%
\endgroup%


==> figures/spectral/spectral-horse-L.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spectral-horse-L.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2019.10455322bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43429194)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spectral-horse-L.pdf}}%
    \put(0.08134758,0.41714131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=2$\end{tabular}}}}%
    \put(0.55680587,0.41714131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=5$\end{tabular}}}}%
    \put(0.31907672,0.41714131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=3$\end{tabular}}}}%
    \put(0.79453502,0.41714131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$n=8$\end{tabular}}}}%
    \put(0.0403972,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.15854535,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0.27494248,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.39309063,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0.52222322,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.64037137,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0.75889106,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}FEM\end{tabular}}}}%
    \put(0.87703921,0.18896378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SEM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spectral-horse-L.pdf}}%
    \put(0.97759137,0.20593916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.97759137,0.08942958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spectral-horse-L.pdf}}%
  \end{picture}%
\endgroup%


==> figures/subdivision-field/boundary-mesh.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boundary-mesh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2048.00002785bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38350512)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boundary-mesh.pdf}}%
    \put(0.10040447,0.3714812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=0$}}}%
    \put(0.35040446,0.3714812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=1$}}}%
    \put(0.60040446,0.3714812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=2$}}}%
    \put(0.85040446,0.3714812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{boundary-mesh.pdf}}%
  \end{picture}%
\endgroup%


==> figures/subdivision-field/regular-meshes.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regular-meshes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2047.99978371bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75850519)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{regular-meshes.pdf}}%
    \put(0.10040447,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=0$}}}%
    \put(0.35040446,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=1$}}}%
    \put(0.60040446,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=2$}}}%
    \put(0.85040446,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{regular-meshes.pdf}}%
    \put(0.10040447,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=0$}}}%
    \put(0.35040446,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=1$}}}%
    \put(0.60040446,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=2$}}}%
    \put(0.85040446,0.74648126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l=3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{regular-meshes.pdf}}%
  \end{picture}%
\endgroup%

